Distributed Nonlinear State Estimation in Electric Power Systems using Graph Neural Networks

Nonlinear state estimation (SE), with the goal of estimating complex bus voltages based on all types of measurements available in the power system, is usually solved using the iterative Gauss-Newton method. The nonlinear SE presents some difficulties when considering inputs from both phasor measurement units and supervisory control and data acquisition system. These include numerical instabilities, convergence time depending on the starting point of the iterative method, and the quadratic computational complexity of a single iteration regarding the number of state variables. This paper introduces an original graph neural network based SE implementation over the augmented factor graph of the nonlinear power system SE, capable of incorporating measurements on both branches and buses, as well as both phasor and legacy measurements. The proposed regression model has linear computational complexity during the inference time once trained, with a possibility of distributed implementation. Since the method is noniterative and non-matrix-based, it is resilient to the problems that the Gauss-Newton solver is prone to. Aside from prediction accuracy on the test set, the proposed model demonstrates robustness when simulating cyber attacks and unobservable scenarios due to communication irregularities. In those cases, prediction errors are sustained locally, with no effect on the rest of the power system's results.

==> plots/PredictionsPerNodeMeasFrom2Nodesxcluded.csv <==
x-axis,true_valuesRE,true_valuesIM,predictionsRE,predictionsIM,min_voltagesRE,min_voltagesIM,max_voltagesRE,max_voltagesIM
0,1.0684284224439293,0.0,1.0547925233840942,0.0011344999074935913,1.0358288014606312,0.0,1.0840177775864184,0.0
1,1.0515882669052659,-0.0944941775228039,1.0440092086791992,-0.09141310304403305,1.0222273490203642,-0.10297407844234618,1.0701595921296272,-0.08486209072615161
2,1.0486757836644127,-0.22516078304690954,1.0517981052398682,-0.2064150869846344,0.8977787520009848,-0.5263717973101167,1.135778180601825,0.3631451684527865
3,1.0545812942988022,-0.25923589739153796,1.060945749282837,-0.2239832878112793,0.8426313251054272,-0.640603282327878,1.1697677978197827,0.46196420081599904
4,1.0094110964690328,-0.24756611376828375,0.9929540157318115,-0.2570599615573883,0.9770675676076114,-0.2776574811508567,1.049810284018232,-0.2176350991462301
5,1.0085036620545458,-0.19491794346823926,1.0076773166656494,-0.19279952347278595,0.9998679016088862,-0.20666437392584985,1.023985384636488,-0.1800158303788133
6,1.0531609225458196,-0.26230077204086333,0.9855456352233887,-0.2772957980632782,0.8447521724120611,-0.3812815879412798,1.1524151001702236,-0.07256664149287065
7,1.0025476391320896,-0.20601285119051227,1.0055006742477417,-0.19462642073631287,0.9654159325055136,-0.2499282580884246,1.0508667337857667,-0.16311178111709357
8,1.049266369247729,-0.24858624368136573,1.0497913360595703,-0.24679741263389587,1.0399046569265427,-0.26033384374315516,1.0646827029474637,-0.23126070348766395
9,1.0437779797148683,-0.27623233351677867,1.0448802709579468,-0.27325940132141113,1.034169192729669,-0.2892360633305734,1.0587381487669336,-0.2581348863452482
10,1.0798452227111268,-0.2484428315553863,1.0811715126037598,-0.24636836349964142,1.070673575982013,-0.2600062772572387,1.0944579176111469,-0.2313714731257156
11,1.0561985535859144,-0.2654105846974562,1.0572811365127563,-0.26142972707748413,1.0452337945265637,-0.2740386317621019,1.0700857335810219,-0.24146891078373112
12,1.0679106997653105,-0.26731132741463,1.0685906410217285,-0.2631537914276123,1.0518802162066045,-0.2813634814845646,1.090883425396775,-0.2369633374183572
13,1.0421643361832154,-0.28015100431103,1.0418319702148438,-0.2765100300312042,1.0289629513594512,-0.29028840242368253,1.055083188443244,-0.2566633834296271
14,1.038155568120529,-0.28147839404402963,1.0353219509124756,-0.27878087759017944,1.0242320813446701,-0.2919229460300885,1.0497488409135596,-0.25794035237190965
15,0.9827319102232966,-0.11903902305717023,0.9870508909225464,-0.10867926478385925,0.8101598809296281,-0.6650895948193337,1.3097314946457361,0.0800906705336517
16,1.032275425975832,-0.2475459581517934,1.0322729349136353,-0.23500698804855347,0.9625302838961914,-0.3914749339024673,1.112079192466722,-0.18781395814107577
17,1.026343246104678,-0.2795887405946002,1.0262022018432617,-0.2789233326911926,1.0005847900462748,-0.31188077696210703,1.0499848254353574,-0.26798975695623295
18,1.0174569019141042,-0.2983940629503936,1.0174806118011475,-0.29671090841293335,0.9723276457712585,-0.34071813002395884,1.0703508245820412,-0.24531657505526394
19,1.0224241625548967,-0.2969846222790501,1.023163914680481,-0.29609572887420654,1.0035011365917597,-0.32448938203703737,1.055677415144072,-0.25865529603109944
20,1.035712701690426,-0.2868377994084172,1.0351744890213013,-0.2833293676376343,1.002396739850536,-0.3124786091225184,1.0609359808720007,-0.2558431341975968
21,1.0350754540206355,-0.28341875829030905,1.0340960025787354,-0.28150931000709534,1.008922152120927,-0.3076436882102347,1.05587165004133,-0.25963225527063954
22,1.0144609858017113,-0.2828569500821775,1.0185234546661377,-0.2807145416736603,0.9924222637174104,-0.31829019392607755,1.0596590720117014,-0.24695676324414623
23,1.0187846711320825,-0.28783055028019744,1.0206375122070312,-0.28715142607688904,1.009966121296278,-0.30556358241381393,1.033848763065431,-0.272205705907088
24,1.0151661022814071,-0.2805515729639363,1.017301321029663,-0.2804836332798004,1.0061969585366888,-0.29748548382066986,1.028801154304188,-0.2657405674991703
25,1.0004071380725976,-0.286379341699481,0.9996144771575928,-0.28768813610076904,0.9866869173663859,-0.30523516464374223,1.0137066663622647,-0.27283194149403955
26,1.021032219829047,-0.27132941207209177,1.0225207805633545,-0.2717846930027008,1.0119542752223283,-0.2882009271881299,1.034474095328682,-0.25685455990734796
27,1.0057280011074294,-0.20559322203536326,1.0049562454223633,-0.19937390089035034,0.9939793923855355,-0.22074905109190412,1.0232446772793193,-0.1875547230966156
28,0.9679209570714635,-0.41649776902094404,0.9700973033905029,-0.4143012464046478,0.9012323807286914,-0.5638434102732729,1.1125181950056118,-0.03884276771788592
29,1.003504317753926,-0.3311405467526607,1.006690263748169,-0.3255169093608856,0.9344643037848496,-0.363518527686809,1.0415174035332062,-0.24661905728946462


==> plots/PredictionsPerNodeWithAttacks.csv <==
x-axis,true_valuesRE,true_valuesIM,predictionsRE,predictionsIM,min_voltagesRE,min_voltagesIM,max_voltagesRE,max_voltagesIM,WLS_SE_with_attack_RE,WLS_SE_with_attack_IM
0,1.0529619249152757,0.0,1.060819387435913,-0.00028474628925323486,1.0358288014606312,0.0,1.0840177775864184,0.0,1.0737626441737644,0.0
1,1.0384603455509809,-0.09642715721175593,1.043462872505188,-0.09031272679567337,1.0222273490203642,-0.10297407844234618,1.0701595921296272,-0.08486209072615161,1.0598029089589125,-0.09295283297679835
2,1.0220631558956679,-0.12508321221845686,1.023658037185669,-0.12771350145339966,0.8977787520009848,-0.5263717973101167,1.135778180601825,0.3631451684527865,1.0225500623833732,-0.12411247260901784
3,0.9858006696177977,-0.16352161584472655,0.9902167320251465,-0.16612088680267334,0.8426313251054272,-0.640603282327878,1.1697677978197827,0.46196420081599904,0.9815983879576408,-0.16275512698435474
4,1.0098880666854702,-0.25277681980958727,1.0254528522491455,-0.24187181890010834,0.9770675676076114,-0.2776574811508567,1.049810284018232,-0.2176350991462301,1.086778134594392,-0.1391623502008639
5,1.0073660042330785,-0.19663344369696406,1.007780909538269,-0.19187316298484802,0.9998679016088862,-0.20666437392584985,1.023985384636488,-0.1800158303788133,1.0114980124187574,-0.1955184875411216
6,0.9567361636916263,-0.33337110358284083,1.0290513038635254,-0.32208001613616943,0.8447521724120611,-0.3812815879412798,1.1524151001702236,-0.07256664149287065,1.1139070190042193,-0.17827525498232333
7,1.0219143459687854,-0.22514633147035276,1.023619294166565,-0.216837078332901,0.9654159325055136,-0.2499282580884246,1.0508667337857667,-0.16311178111709357,1.0255478509916738,-0.22382810691366578
8,1.0477124275982657,-0.24935104653625859,1.0493581295013428,-0.2453274428844452,1.0399046569265427,-0.26033384374315516,1.0646827029474637,-0.23126070348766395,1.0518524465653223,-0.248038206718008
9,1.0421471355427554,-0.27672549737456487,1.04378342628479,-0.2727819085121155,1.034169192729669,-0.2892360633305734,1.0587381487669336,-0.2581348863452482,1.0462476443156936,-0.2752984855902189
10,1.0784375380016182,-0.2492239861402718,1.0793631076812744,-0.24535918235778809,1.070673575982013,-0.2600062772572387,1.0944579176111469,-0.2313714731257156,1.082575924889696,-0.24794889543124704
11,1.0540904108660725,-0.25856427319112846,1.0553345680236816,-0.2604548931121826,1.0452337945265637,-0.2740386317621019,1.0700857335810219,-0.24146891078373112,1.0540910848903127,-0.25855578486710973
12,1.064095817992388,-0.252799186326673,1.0649335384368896,-0.25337234139442444,1.0518802162066045,-0.2813634814845646,1.090883425396775,-0.2369633374183572,1.064107269786728,-0.25278949674322193
13,1.039870676536176,-0.2734956405311578,1.0396174192428589,-0.27624279260635376,1.0289629513594512,-0.29028840242368253,1.055083188443244,-0.2566633834296271,1.039871619433266,-0.27348660522969015
14,1.0351687175511999,-0.2750962866694118,1.0353764295578003,-0.27716532349586487,1.0242320813446701,-0.2919229460300885,1.0497488409135596,-0.25794035237190965,1.0351708879483204,-0.27508678388818364
15,1.0326588298206432,-0.2020143121796745,1.0384807586669922,-0.1931130588054657,0.8101598809296281,-0.6650895948193337,1.3097314946457361,0.0800906705336517,1.0342314693845365,-0.20344815009456838
16,1.040452861768352,-0.2305143539479539,1.0431296825408936,-0.22493422031402588,0.9625302838961914,-0.3914749339024673,1.112079192466722,-0.18781395814107577,1.0433274926076987,-0.22991548928396444
17,1.0265470056277735,-0.2883413115221514,1.0318725109100342,-0.28712546825408936,1.0005847900462748,-0.31188077696210703,1.0499848254353574,-0.26798975695623295,1.026592600381503,-0.2883019291883755
18,1.0288306699750809,-0.2890964176063725,1.031319260597229,-0.28718289732933044,0.9723276457712585,-0.34071813002395884,1.0703508245820412,-0.24531657505526394,1.0311134291005297,-0.28802843011862655
19,1.0243478160873005,-0.2878971569927724,1.0245615243911743,-0.28251510858535767,1.0035011365917597,-0.32448938203703737,1.055677415144072,-0.25865529603109944,1.028166993980239,-0.28641210906587355
20,1.0261573866162008,-0.2831905923604018,1.0258551836013794,-0.2822822332382202,1.002396739850536,-0.3124786091225184,1.0609359808720007,-0.2558431341975968,1.0302601234315065,-0.28162887373773793
21,1.025435749756155,-0.2879904923017612,1.0225481986999512,-0.2845724821090698,1.008922152120927,-0.3076436882102347,1.05587165004133,-0.25963225527063954,1.0294095248104134,-0.2864896658108376
22,1.0411185211305392,-0.2669492382428952,1.043822169303894,-0.26417994499206543,0.9924222637174104,-0.31829019392607755,1.0596590720117014,-0.24695676324414623,1.0411239297554489,-0.26694778168935956
23,1.021798710394631,-0.2884491492830147,1.0230878591537476,-0.2857924997806549,1.009966121296278,-0.30556358241381393,1.033848763065431,-0.272205705907088,1.0218048267315996,-0.2884476893874944
24,1.0172946147660522,-0.2805875945262417,1.016970157623291,-0.27885690331459045,1.0061969585366888,-0.29748548382066986,1.028801154304188,-0.2657405674991703,1.0173006299497878,-0.2805859775802278
25,1.000719455637284,-0.28736236141272886,0.9992671012878418,-0.2863404452800751,0.9866869173663859,-0.30523516464374223,1.0137066663622647,-0.27283194149403955,1.0007254511710737,-0.28736068048109653
26,1.0227491674968336,-0.2721729354416203,1.0225138664245605,-0.2697630822658539,1.0119542752223283,-0.2882009271881299,1.034474095328682,-0.25685455990734796,1.022755194877768,-0.2721713788380182
27,1.004187062318883,-0.20514462189984567,1.0056805610656738,-0.1968982219696045,0.9939793923855355,-0.22074905109190412,1.0232446772793193,-0.1875547230966156,1.0083332232113684,-0.20396092093261287
28,1.008158130290932,-0.3489342214446317,1.0070664882659912,-0.3403775691986084,0.9012323807286914,-0.5638434102732729,1.1125181950056118,-0.03884276771788592,1.0081589612298307,-0.3489322339917888
29,1.0002312818938703,-0.31927906992350275,1.0024389028549194,-0.3143097758293152,0.9344643037848496,-0.363518527686809,1.0415174035332062,-0.24661905728946462,1.0002361910819988,-0.3192770072328199


==> plots/box_plot_angle_mse.txt <==
1	0.00000000002720	0.00000002792155	0.00000009560080	0.00000028110357	0.00000061576986
2	0.00000000006576	0.00000016027194	0.00000042785482	0.00000162887364	0.00000355220577
3	0.00000003929575	0.00001262404174	0.00005152763156	0.00015941922803	0.00037623475437
4	0.00000000833056	0.00001130095244	0.00005735152247	0.00014951370274	0.00031562418321
5	0.00000000018854	0.00000017168937	0.00000079376687	0.00000305936198	0.00000715288506
6	0.00000000045751	0.00000119760541	0.00000600787751	0.00001922392630	0.00004527388174
7	0.00000000221227	0.00000086154588	0.00000302305187	0.00000684798739	0.00001516177921
8	0.00000000210091	0.00000171058324	0.00000689333402	0.00002386567371	0.00005076934268
9	0.00000000124823	0.00000075819242	0.00000573320374	0.00001423379906	0.00003368666777
10	0.00000000023167	0.00000127467407	0.00000680905955	0.00001768851857	0.00004205753948
11	0.00000000000302	0.00000074082827	0.00000426727265	0.00001479657163	0.00003425886044
12	0.00000000006883	0.00000104665537	0.00000398869503	0.00001595169498	0.00003826623993
13	0.00000000000441	0.00000071696801	0.00000533818286	0.00001344934931	0.00003115246152
14	0.00000000051435	0.00000090144928	0.00000525724385	0.00001628715070	0.00003826015584
15	0.00000000007823	0.00000094102926	0.00000535156371	0.00001700729708	0.00003857354469
16	0.00000000159497	0.00000630205276	0.00002622877833	0.00008881936723	0.00021075847840
17	0.00000001832561	0.00000195307976	0.00001083047743	0.00003502814455	0.00008379819874
18	0.00000000002954	0.00000126130004	0.00000725499398	0.00001760767238	0.00003531638162
19	0.00000000008289	0.00000088516743	0.00000429426842	0.00001411273336	0.00003366858064
20	0.00000000235969	0.00000123758063	0.00000678823179	0.00001939765054	0.00004456309600
21	0.00000000000000	0.00000177051973	0.00000819973803	0.00001947123756	0.00004251512712
22	0.00000000003518	0.00000078517961	0.00000519083921	0.00001815397491	0.00004034319482
23	0.00000000305267	0.00000058940067	0.00000731570213	0.00002911472734	0.00006989817477
24	0.00000000201917	0.00000116415170	0.00000947815602	0.00002894682394	0.00006780382582
25	0.00000000285234	0.00000214726549	0.00000800396995	0.00002064864680	0.00004804567723
26	0.00000000016329	0.00000226105678	0.00001085211078	0.00002536654762	0.00005942832767
27	0.00000000713329	0.00000177793450	0.00000938945866	0.00002226506253	0.00004230614812
28	0.00000000030424	0.00000164472649	0.00000644450253	0.00002070542281	0.00004677545243
29	0.00000000295152	0.00000352292375	0.00001394627464	0.00004099486336	0.00008645985426
30	0.00000000135862	0.00000276590351	0.00000657258241	0.00002403996175	0.00004937223368


==> plots/box_plot_magnitude_mse.txt <==
1	0.00000000197867	0.00000039699645	0.00000155993251	0.00000345425341	0.00000648823294
2	0.00000000000567	0.00000022715086	0.00000108665151	0.00000317450397	0.00000739324969
3	0.00000000497621	0.00000055317395	0.00000377234644	0.00000891498860	0.00002119213125
4	0.00000000040498	0.00000101420547	0.00000473758127	0.00001170183763	0.00002737085628
5	0.00000000033435	0.00000018072444	0.00000099240751	0.00000383202459	0.00000862365194
6	0.00000000002321	0.00000012577335	0.00000049375764	0.00000129922673	0.00000295696681
7	0.00000000009230	0.00000067692285	0.00000181357051	0.00000698958263	0.00001476193968
8	0.00000000044195	0.00000023451265	0.00000093408800	0.00000262483507	0.00000610855468
9	0.00000000003404	0.00000015118469	0.00000064672060	0.00000220315216	0.00000521537855
10	0.00000000048029	0.00000021760615	0.00000092943877	0.00000310049289	0.00000703499577
11	0.00000000068371	0.00000012774938	0.00000075368028	0.00000273582485	0.00000618239088
12	0.00000000006879	0.00000010103623	0.00000064097197	0.00000174193395	0.00000405271113
13	0.00000000002037	0.00000011311161	0.00000056101704	0.00000144799022	0.00000325160227
14	0.00000000016570	0.00000014475799	0.00000053519602	0.00000153053377	0.00000348982028
15	0.00000000005363	0.00000040533652	0.00000164131576	0.00000392524181	0.00000868226003
16	0.00000000027610	0.00000226477274	0.00001206423087	0.00004296178549	0.00009950894061
17	0.00000000218056	0.00000173601407	0.00000545840007	0.00001323144022	0.00002926023680
18	0.00000000068718	0.00000116135483	0.00000714414811	0.00002017751635	0.00004677716229
19	0.00000000000228	0.00000044022126	0.00000278529028	0.00000719901178	0.00001713202570
20	0.00000000009506	0.00000034631809	0.00000101857945	0.00000317558066	0.00000627863191
21	0.00000000081046	0.00000020985746	0.00000126141771	0.00000319354855	0.00000757068476
22	0.00000000019654	0.00000020744485	0.00000090701649	0.00000354949005	0.00000748424202
23	0.00000000862218	0.00000151333690	0.00000571542000	0.00001263997219	0.00002708031856
24	0.00000000002654	0.00000026274835	0.00000073264405	0.00000196274875	0.00000442851494
25	0.00000000000676	0.00000010524479	0.00000046956697	0.00000122607021	0.00000279559266
26	0.00000000000663	0.00000049391199	0.00000169085588	0.00000359435847	0.00000773004456
27	0.00000000058937	0.00000013178300	0.00000060246624	0.00000209011910	0.00000485566596
28	0.00000000023127	0.00000019235111	0.00000082937876	0.00000288384837	0.00000689012657
29	0.00000000001021	0.00000120338076	0.00000435693476	0.00001372079122	0.00003183050761
30	0.00000000002951	0.00000078238486	0.00000483045744	0.00001467539577	0.00003388127741


==> plots/test_result_columns.csv <==
x-axis,averageMSEsIEEE30,averageMSEsIEEE118
0,1.4015269025246853e-05,2.038259884546027e-05
5,0.00208669356365491,0.00011821417329282111
10,0.0033573818704089966,0.00018849662677429958
15,0.005216506360037784,0.0002574354265867574
20,0.006286945598588788,0.0003404791755541721
25,0.008069991834140786,0.0004545324277106783
30,0.008093183851250801,0.0005769415350882506
35,0.009661641911174338,0.0006455884381923591
40,0.010315995826690997,0.0007946430523358915
45,0.0117600825541657,0.0009364966113889262
50,0.0131634344786912,0.0011404632599657217
55,0.017786937706061306,0.0013007717907032267
60,0.08203757090987138,0.0014749042122602152
65,0.1695645359883593,0.0016974522751658273
70,0.6003591678714375,0.0019610448992012047
75,0.4801366861431728,0.0022744823365917093
80,0.18638500631690627,0.002510701072526624
85,1.406747720900518,0.003064339674665155
90,0.7644701895481051,0.003680899698936795
95,1.7711023469957716,0.00475905851019473

